When, why, and how do diffusion posterior samplers fail? A finite-sample lens

Diffusion models have excellent capacity to model complex distributions of natural data, which has made them a popular and effective choice for posterior sampling in imaging inverse problems. Existing methods can incorporate any measurement model at inference time but must use an inexact approximation for the likelihood at intermediate timesteps for computational tractability. Although these approximations can often work well empirically, their downstream effect on the sampled posterior is poorly understood and can result in unexplained failures. To understand when, why, and how these likelihood approximations propagate to erroneous posterior distributions, we introduce a finite-sample perspective on posterior sampling that approximates the posterior to arbitrary precision as training set size tends towards infinity, for any forward model and prior distribution. Using this finite-sample lens, we observe that popular posterior sampling approximations tend to under- or over-estimate the spread of the posterior at intermediate timesteps, causing downstream consequences including sensitivity to early stopping time, inaccurate relative weighting of posterior modes, and hallucination, both of prior modes that are not in the posterior and likelihood modes that are not supported by the prior. Moreover, we find that the cause of these posterior errors requires neither a nonlinear measurement model nor a multimodal posterior, but can arise solely due to a multimodal prior and inaccurate posterior spread at intermediate sampling times. Our finite-sample posterior sampling approach is agnostic to the type of likelihood approximation and the type of (linear or nonlinear) forward model, and can thus serve as a drop-in diagnostic to evaluate the accuracy and failure modes of existing and future posterior samplers.

==> tikz-plots/fsr_tv/pent_asym__quadratic__y=+1.09__tv.csv <==
16,1.237714057953592517e-01,7.234778695029814299e-02,3.972683174323521187e-03
64,5.683930739282294642e-02,3.273373655754638345e-02,1.797394217660240644e-03
256,3.369021005106611483e-02,1.927978451625645545e-02,1.058100743138737148e-03
1024,9.069494877758713797e-03,4.990338903713005016e-03,2.737384417603650920e-04
4096,6.719412427976284748e-03,3.802076540934952800e-03,2.087384709142261585e-04


==> tikz-plots/fsr_tv/tri_equal__gain_highnoise__y=+1.00__tv.csv <==
16,3.337541089335523958e-01,9.505654783144390496e-02,4.461115006218631385e-03
64,1.632186600733169235e-01,4.295038307152194978e-02,2.658393122304016955e-03
256,8.405332973255150164e-02,2.588652957282071981e-02,1.187197977211283759e-03
1024,4.318213346521240781e-02,1.110593373049042695e-02,5.806750960202974052e-04
4096,2.060519377179713743e-02,5.883312752337102255e-03,3.115408453909723025e-04


==> tikz-plots/fsr_tv/wide__gain_shift__y=-2.00__tv.csv <==
16,9.599961356503035059e-01,3.723583377370654479e-01,1.957523832262160826e-02
64,6.086981390300486572e-01,1.484161096536744107e-01,7.568614668177817313e-03
256,2.409427965209217093e-01,4.073228928895976375e-02,2.042014903095842014e-03
1024,1.264632544477197196e-01,1.853251201475596133e-02,9.917654630873856333e-04
4096,5.414702423557508221e-02,6.640243016242662263e-03,2.758337957654256813e-04


==> tikz-plots/image_grid_error/tv_bi.csv <==
0,2.162671e-01,3.591348e-01,2.692966e-01,7.952799e-02
1,1.316190e-01,3.618303e-01,2.643777e-01,8.399969e-02
2,8.982026e-02,3.650015e-01,2.682481e-01,8.121500e-02
3,7.079007e-02,3.679924e-01,2.706417e-01,8.359022e-02
4,5.914547e-02,3.800353e-01,2.696112e-01,9.154350e-02
5,4.991033e-02,3.797593e-01,2.731347e-01,9.142374e-02
6,4.180768e-02,3.866550e-01,2.731287e-01,9.022503e-02
7,3.471754e-02,3.885570e-01,2.739798e-01,8.816645e-02
8,2.906777e-02,3.948999e-01,2.767713e-01,9.300406e-02
9,2.474434e-02,4.062624e-01,2.796132e-01,9.286214e-02
10,2.197385e-02,4.126711e-01,2.827100e-01,9.569702e-02
11,2.048158e-02,4.248818e-01,2.832666e-01,9.456956e-02
12,1.956433e-02,4.340030e-01,2.910013e-01,1.043722e-01
13,1.879533e-02,4.428274e-01,2.923844e-01,1.093301e-01
14,1.807162e-02,4.567918e-01,2.999639e-01,1.071684e-01
15,1.737621e-02,4.692921e-01,3.009065e-01,1.085605e-01
16,1.671118e-02,4.790259e-01,3.044602e-01,1.131531e-01
17,1.608033e-02,4.914303e-01,3.090999e-01,1.173298e-01
18,1.547875e-02,5.080459e-01,3.166410e-01,1.194959e-01
19,1.491439e-02,5.171593e-01,3.214465e-01,1.279339e-01
20,1.437826e-02,5.310489e-01,3.275524e-01,1.362350e-01
21,1.387232e-02,5.384591e-01,3.301208e-01,1.384033e-01
22,1.339577e-02,5.563799e-01,3.304602e-01,1.378550e-01
23,1.294639e-02,5.612805e-01,3.426431e-01,1.438693e-01
24,1.252216e-02,5.766945e-01,3.461882e-01,1.462520e-01
25,1.212176e-02,5.819328e-01,3.496591e-01,1.482453e-01
26,1.174388e-02,5.976653e-01,3.523491e-01,1.598572e-01
27,1.138759e-02,6.078002e-01,3.545020e-01,1.666967e-01
28,1.104816e-02,6.228620e-01,3.631096e-01,1.675515e-01
29,1.072448e-02,6.311197e-01,3.655505e-01,1.714131e-01
30,1.041585e-02,6.413089e-01,3.680516e-01,1.781035e-01
31,1.012155e-02,6.580374e-01,3.754159e-01,1.854640e-01
32,9.840838e-03,6.694096e-01,3.761269e-01,1.964009e-01
33,9.572969e-03,6.737666e-01,3.825608e-01,2.002819e-01
34,9.317230e-03,6.822483e-01,3.862383e-01,2.096469e-01
35,9.072921e-03,6.888003e-01,3.905889e-01,2.152801e-01
36,8.839387e-03,6.908934e-01,3.930375e-01,2.204776e-01
37,8.615999e-03,6.934257e-01,3.987701e-01,2.228311e-01
38,8.402161e-03,6.943108e-01,4.013871e-01,2.298339e-01
39,8.197319e-03,6.953976e-01,4.062370e-01,2.395656e-01
40,8.000951e-03,6.839945e-01,4.043619e-01,2.498045e-01
41,7.813519e-03,6.783913e-01,4.108561e-01,2.559001e-01
42,7.633667e-03,6.635331e-01,4.186600e-01,2.595294e-01
43,7.460842e-03,6.472705e-01,4.180802e-01,2.683636e-01
44,7.294652e-03,6.375699e-01,4.221997e-01,2.794535e-01
45,7.134724e-03,6.267065e-01,4.255895e-01,2.834327e-01
46,6.980719e-03,6.169593e-01,4.251724e-01,2.949314e-01
47,6.832314e-03,6.053299e-01,4.315562e-01,3.067615e-01
48,6.689209e-03,5.840254e-01,4.292202e-01,3.123061e-01
49,6.551127e-03,5.695607e-01,4.307296e-01,3.145435e-01
50,6.417806e-03,5.580537e-01,4.317236e-01,3.251184e-01
51,6.289002e-03,5.439431e-01,4.318684e-01,3.246320e-01
52,6.164487e-03,5.246120e-01,4.282582e-01,3.375927e-01
53,6.044047e-03,5.042860e-01,4.324392e-01,3.423470e-01
54,5.927639e-03,4.991737e-01,4.338127e-01,3.459112e-01
55,5.815562e-03,4.884114e-01,4.375230e-01,3.558160e-01
56,5.706940e-03,4.737217e-01,4.417313e-01,3.555998e-01
57,5.601607e-03,4.690161e-01,4.337705e-01,3.625949e-01
58,5.499412e-03,4.589760e-01,4.318411e-01,3.624762e-01
59,5.400217e-03,4.460754e-01,4.390956e-01,3.679826e-01
60,5.303884e-03,4.327363e-01,4.382601e-01,3.734472e-01
61,5.210290e-03,4.224413e-01,4.369090e-01,3.738499e-01
62,5.119314e-03,4.135700e-01,4.270515e-01,3.757626e-01
63,5.030844e-03,4.132437e-01,4.353769e-01,3.768580e-01
64,4.944882e-03,3.982638e-01,4.273058e-01,3.792386e-01
65,4.861723e-03,3.889664e-01,4.228274e-01,3.817428e-01
66,4.780727e-03,3.749652e-01,4.192524e-01,3.859963e-01
67,4.701809e-03,3.769229e-01,4.294985e-01,3.817798e-01
68,4.624885e-03,3.740578e-01,4.272129e-01,3.783526e-01
69,4.549879e-03,3.657020e-01,4.260033e-01,3.723817e-01
70,4.476716e-03,3.586436e-01,4.243255e-01,3.723626e-01
71,4.405325e-03,3.559197e-01,4.252051e-01,3.778831e-01
72,4.335642e-03,3.520130e-01,4.200509e-01,3.813472e-01
73,4.267856e-03,3.422662e-01,4.193245e-01,3.776586e-01
74,4.201868e-03,3.456508e-01,4.132008e-01,3.815344e-01
75,4.137376e-03,3.410257e-01,4.113828e-01,3.877144e-01
76,4.074327e-03,3.376796e-01,4.064575e-01,3.883624e-01
77,4.012671e-03,3.290454e-01,3.946982e-01,3.883862e-01
78,3.952359e-03,3.249910e-01,3.914641e-01,3.819497e-01
79,3.893345e-03,3.232409e-01,3.884219e-01,3.845684e-01
80,3.835587e-03,3.318999e-01,3.884757e-01,3.835655e-01
81,3.779297e-03,3.197239e-01,3.922684e-01,3.799124e-01
82,3.724306e-03,3.231479e-01,3.907573e-01,3.753005e-01
83,3.670429e-03,3.229864e-01,3.858692e-01,3.741703e-01
84,3.617629e-03,3.217508e-01,3.834227e-01,3.704911e-01
85,3.565873e-03,3.218832e-01,3.797297e-01,3.679367e-01
86,3.515129e-03,3.147308e-01,3.784594e-01,3.622496e-01
87,3.465365e-03,3.258912e-01,3.740240e-01,3.674765e-01
88,3.416637e-03,3.211612e-01,3.697491e-01,3.639045e-01
89,3.369071e-03,3.189562e-01,3.661767e-01,3.595072e-01
90,3.322383e-03,3.222538e-01,3.690801e-01,3.602041e-01
91,3.276546e-03,3.191499e-01,3.624061e-01,3.639955e-01
92,3.231536e-03,3.181751e-01,3.554781e-01,3.596454e-01
93,3.187331e-03,3.167092e-01,3.579761e-01,3.525563e-01
94,3.143908e-03,3.215664e-01,3.587737e-01,3.494550e-01
95,3.101305e-03,3.180430e-01,3.635471e-01,3.409069e-01
96,3.059656e-03,3.242382e-01,3.525975e-01,3.430155e-01
97,3.018712e-03,3.241607e-01,3.500159e-01,3.419055e-01
98,2.978454e-03,3.335931e-01,3.398360e-01,3.349542e-01
99,2.938864e-03,3.299197e-01,3.348964e-01,3.324896e-01
100,2.899925e-03,3.281736e-01,3.371898e-01,3.250046e-01
101,2.861621e-03,3.274488e-01,3.278020e-01,3.224680e-01
102,2.824037e-03,3.318052e-01,3.254222e-01,3.187541e-01
103,2.787186e-03,3.350483e-01,3.229967e-01,3.183218e-01
104,2.750912e-03,3.360198e-01,3.184344e-01,3.130494e-01
105,2.715200e-03,3.340753e-01,3.130131e-01,3.147701e-01
106,2.680037e-03,3.372460e-01,3.129500e-01,3.114513e-01
107,2.645411e-03,3.386070e-01,3.119103e-01,3.072409e-01
108,2.611307e-03,3.426028e-01,3.083602e-01,3.030585e-01
109,2.577878e-03,3.388727e-01,3.099780e-01,2.934458e-01
110,2.544982e-03,3.526719e-01,3.076438e-01,2.933017e-01
111,2.512565e-03,3.490925e-01,3.011400e-01,2.893027e-01
112,2.480615e-03,3.563295e-01,3.023431e-01,2.844593e-01
113,2.449124e-03,3.591918e-01,2.955055e-01,2.794902e-01
114,2.418081e-03,3.663710e-01,2.902588e-01,2.747145e-01
115,2.387526e-03,3.604450e-01,2.854593e-01,2.729132e-01
116,2.357525e-03,3.626119e-01,2.857809e-01,2.708805e-01
117,2.327935e-03,3.750023e-01,2.814342e-01,2.675986e-01
118,2.298749e-03,3.733216e-01,2.775590e-01,2.657921e-01
119,2.269958e-03,3.745710e-01,2.774900e-01,2.583410e-01
120,2.241554e-03,3.836189e-01,2.735517e-01,2.584835e-01
121,2.213530e-03,3.866604e-01,2.733379e-01,2.570722e-01
122,2.186008e-03,3.952829e-01,2.691805e-01,2.532457e-01
123,2.158869e-03,4.011472e-01,2.667570e-01,2.509376e-01
124,2.132081e-03,3.928846e-01,2.636826e-01,2.456913e-01
125,2.105638e-03,4.019676e-01,2.606661e-01,2.404061e-01
126,2.079532e-03,4.096969e-01,2.601312e-01,2.375877e-01
127,2.053758e-03,4.189307e-01,2.576379e-01,2.326954e-01
128,2.028369e-03,4.202747e-01,2.558318e-01,2.278911e-01
129,2.003373e-03,4.256678e-01,2.561586e-01,2.286265e-01
130,1.978685e-03,4.254443e-01,2.470059e-01,2.148774e-01
131,1.954301e-03,4.347204e-01,2.427360e-01,2.252315e-01
132,1.930214e-03,4.373910e-01,2.449943e-01,2.170166e-01
133,1.906420e-03,4.494287e-01,2.431330e-01,2.121717e-01
134,1.882916e-03,4.541422e-01,2.322400e-01,2.130885e-01
135,1.859810e-03,4.609768e-01,2.380995e-01,2.130899e-01
136,1.836978e-03,4.654200e-01,2.313804e-01,2.039198e-01
137,1.814414e-03,4.682966e-01,2.300607e-01,2.022737e-01
138,1.792115e-03,4.722832e-01,2.293123e-01,2.098584e-01
139,1.770077e-03,4.818286e-01,2.284155e-01,2.065938e-01
140,1.748295e-03,4.839183e-01,2.257724e-01,2.026870e-01
141,1.726825e-03,4.873005e-01,2.233400e-01,1.984539e-01
142,1.705644e-03,4.921355e-01,2.206048e-01,1.946206e-01
143,1.684704e-03,4.877913e-01,2.173239e-01,1.915761e-01
144,1.664001e-03,4.972178e-01,2.191945e-01,1.940057e-01
145,1.643532e-03,4.897461e-01,2.127460e-01,1.926915e-01
146,1.623293e-03,4.990374e-01,2.077894e-01,1.948982e-01
147,1.603286e-03,5.120607e-01,2.073853e-01,1.858704e-01
148,1.583587e-03,5.157193e-01,2.065190e-01,1.854336e-01
149,1.564105e-03,5.244848e-01,2.036481e-01,1.830207e-01
150,1.544838e-03,5.347036e-01,1.996287e-01,1.757546e-01
151,1.525782e-03,5.439463e-01,2.012450e-01,1.673303e-01
152,1.506934e-03,5.536019e-01,1.997381e-01,1.725659e-01
153,1.488292e-03,5.589572e-01,1.982370e-01,1.689468e-01
154,1.469886e-03,5.603592e-01,1.940709e-01,1.644405e-01
155,1.451724e-03,5.743414e-01,1.868000e-01,1.630580e-01
156,1.433756e-03,5.859891e-01,1.877364e-01,1.650505e-01
157,1.415981e-03,5.944681e-01,1.899586e-01,1.569349e-01
158,1.398396e-03,6.011173e-01,1.834229e-01,1.617187e-01
159,1.380998e-03,6.118751e-01,1.807675e-01,1.753228e-01
160,1.363786e-03,6.266965e-01,1.816016e-01,1.621288e-01
161,1.346802e-03,6.347634e-01,1.807533e-01,1.652203e-01
162,1.330020e-03,6.378106e-01,1.795902e-01,1.650660e-01
163,1.313414e-03,6.456083e-01,1.728470e-01,1.535200e-01
164,1.296983e-03,6.509707e-01,1.688747e-01,1.516600e-01
165,1.280723e-03,6.664475e-01,1.763683e-01,1.537991e-01
166,1.264634e-03,6.643725e-01,1.787874e-01,1.469343e-01
167,1.248714e-03,6.740692e-01,1.702901e-01,1.474567e-01
168,1.233003e-03,6.815002e-01,1.613071e-01,1.483282e-01
169,1.217470e-03,6.921807e-01,1.647606e-01,1.429001e-01
170,1.202099e-03,6.922866e-01,1.704616e-01,1.474699e-01
171,1.186887e-03,6.970595e-01,1.646124e-01,1.412590e-01
172,1.171833e-03,7.006265e-01,1.658253e-01,1.424695e-01
173,1.156934e-03,7.116543e-01,1.668326e-01,1.418337e-01
174,1.142190e-03,7.144429e-01,1.660499e-01,1.369656e-01
175,1.127626e-03,7.131246e-01,1.592386e-01,1.454775e-01
176,1.113235e-03,7.254749e-01,1.583890e-01,1.407042e-01
177,1.098992e-03,7.204250e-01,1.588728e-01,1.339521e-01
178,1.084896e-03,7.220371e-01,1.616559e-01,1.365147e-01
179,1.070944e-03,7.273950e-01,1.608195e-01,1.369545e-01
180,1.057136e-03,7.274715e-01,1.512498e-01,1.307771e-01
181,1.043471e-03,7.352484e-01,1.563388e-01,1.325508e-01
182,1.029951e-03,7.356638e-01,1.550067e-01,1.294423e-01
183,1.016609e-03,7.346038e-01,1.586115e-01,1.334913e-01
184,1.003404e-03,7.333108e-01,1.525940e-01,1.309263e-01
185,9.903340e-04,7.445933e-01,1.441829e-01,1.340157e-01
186,9.773988e-04,7.434868e-01,1.459524e-01,1.278613e-01
187,9.645971e-04,7.443703e-01,1.486959e-01,1.256200e-01
188,9.519274e-04,7.434803e-01,1.395523e-01,1.248011e-01
189,9.393890e-04,7.459869e-01,1.464846e-01,1.165838e-01
190,9.269915e-04,7.454825e-01,1.408947e-01,1.221875e-01
191,9.147467e-04,7.575872e-01,1.385868e-01,1.156983e-01
192,9.026284e-04,7.450881e-01,1.378135e-01,1.131432e-01
193,8.906353e-04,7.426726e-01,1.379912e-01,1.247043e-01
194,8.787666e-04,7.541713e-01,1.409635e-01,1.127555e-01
195,8.670213e-04,7.551738e-01,1.361300e-01,1.112188e-01
196,8.553983e-04,7.547939e-01,1.415040e-01,1.168100e-01
197,8.438965e-04,7.520550e-01,1.425492e-01,1.156630e-01
198,8.325177e-04,7.518768e-01,1.435464e-01,1.138603e-01
199,8.212851e-04,7.553539e-01,1.327885e-01,1.228281e-01
200,8.101697e-04,7.516077e-01,1.366246e-01,1.191140e-01
201,7.991708e-04,7.566193e-01,1.330800e-01,1.102765e-01
202,7.882873e-04,7.518742e-01,1.303231e-01,1.148260e-01
203,7.775186e-04,7.596769e-01,1.271084e-01,1.070391e-01
204,7.668636e-04,7.619909e-01,1.326353e-01,1.169070e-01
205,7.563215e-04,7.582226e-01,1.369076e-01,1.036816e-01
206,7.458914e-04,7.587599e-01,1.294897e-01,1.140587e-01
207,7.355807e-04,7.597313e-01,1.330563e-01,1.172173e-01
208,7.253955e-04,7.575014e-01,1.233926e-01,1.096153e-01
209,7.153191e-04,7.599844e-01,1.279856e-01,1.119609e-01
210,7.053506e-04,7.617055e-01,1.258598e-01,1.127481e-01
211,6.954889e-04,7.631248e-01,1.239753e-01,1.070205e-01
212,6.857336e-04,7.617862e-01,1.267240e-01,1.138839e-01
213,6.760838e-04,7.590619e-01,1.260624e-01,1.131514e-01
214,6.665385e-04,7.604213e-01,1.214747e-01,1.110882e-01
215,6.570971e-04,7.603593e-01,1.254441e-01,9.941567e-02
216,6.477589e-04,7.622594e-01,1.221865e-01,1.022451e-01
217,6.385402e-04,7.613120e-01,1.280195e-01,1.145248e-01
218,6.294242e-04,7.656538e-01,1.237993e-01,1.034184e-01
219,6.204085e-04,7.692984e-01,1.333978e-01,1.121541e-01
220,6.114921e-04,7.669943e-01,1.206670e-01,1.168229e-01
221,6.026746e-04,7.652621e-01,1.255477e-01,1.081257e-01
222,5.939548e-04,7.665398e-01,1.215548e-01,1.136442e-01
223,5.853325e-04,7.624953e-01,1.149779e-01,1.107269e-01
224,5.768068e-04,7.708745e-01,1.189344e-01,1.052785e-01
225,5.683769e-04,7.644054e-01,1.208176e-01,1.085064e-01
226,5.600420e-04,7.701444e-01,1.154113e-01,1.116695e-01
227,5.518109e-04,7.651407e-01,1.203276e-01,1.108506e-01
228,5.436788e-04,7.704582e-01,1.203357e-01,1.161708e-01
229,5.356392e-04,7.701383e-01,1.123643e-01,1.058138e-01
230,5.276915e-04,7.754905e-01,1.142329e-01,1.151833e-01
231,5.198350e-04,7.829918e-01,1.170182e-01,1.073910e-01
232,5.120690e-04,7.776031e-01,1.291292e-01,1.016999e-01
233,5.043929e-04,7.792858e-01,1.146394e-01,1.064190e-01
234,4.968059e-04,7.771304e-01,1.095929e-01,1.103359e-01
235,4.893075e-04,7.796774e-01,1.113304e-01,1.078107e-01
236,4.818971e-04,7.831720e-01,1.241707e-01,1.064151e-01
237,4.745739e-04,7.800172e-01,1.133222e-01,1.126309e-01
238,4.673391e-04,7.832676e-01,1.267032e-01,1.211872e-01
239,4.601992e-04,7.884543e-01,1.068320e-01,1.074314e-01
240,4.531442e-04,7.906096e-01,1.125129e-01,1.103322e-01
241,4.461734e-04,7.891577e-01,1.098476e-01,1.043379e-01
242,4.392863e-04,7.917427e-01,1.132505e-01,1.066581e-01
243,4.324820e-04,7.939274e-01,1.128256e-01,1.103886e-01
244,4.257599e-04,7.971002e-01,1.101986e-01,1.012885e-01
245,4.191197e-04,7.978685e-01,1.130002e-01,1.069143e-01
246,4.125606e-04,7.996561e-01,1.104685e-01,1.029940e-01
247,4.060819e-04,8.018790e-01,1.125533e-01,1.038311e-01
248,3.996830e-04,8.038600e-01,1.126309e-01,1.111975e-01
249,3.933633e-04,8.092249e-01,1.146024e-01,1.148211e-01
250,3.871222e-04,8.084818e-01,1.149106e-01,1.036406e-01
251,3.809597e-04,8.173787e-01,1.015187e-01,1.032731e-01
252,3.748812e-04,8.181151e-01,1.069504e-01,1.027676e-01
253,3.688792e-04,8.211950e-01,1.066689e-01,1.077231e-01
254,3.629531e-04,8.227304e-01,1.096366e-01,1.046516e-01
255,3.571020e-04,8.253118e-01,1.116035e-01,1.036881e-01
256,3.513255e-04,8.307237e-01,1.063716e-01,1.023600e-01
257,3.456230e-04,8.355781e-01,1.075926e-01,1.032342e-01
258,3.399938e-04,8.354658e-01,1.087265e-01,1.077709e-01
259,3.344373e-04,8.390169e-01,1.076767e-01,1.166132e-01
260,3.289529e-04,8.469604e-01,1.106646e-01,1.091906e-01
261,3.235400e-04,8.432984e-01,1.128406e-01,1.133850e-01
262,3.181979e-04,8.503015e-01,1.103717e-01,1.051207e-01
263,3.129263e-04,8.496511e-01,1.151452e-01,1.122479e-01
264,3.077243e-04,8.560498e-01,1.099346e-01,1.052749e-01
265,3.025915e-04,8.603040e-01,1.033677e-01,1.020883e-01
266,2.975271e-04,8.616280e-01,1.139112e-01,1.063916e-01
267,2.925335e-04,8.657972e-01,1.119872e-01,1.103059e-01
268,2.876090e-04,8.698561e-01,9.769845e-02,1.026382e-01
269,2.827509e-04,8.741484e-01,1.000891e-01,1.037477e-01
270,2.779586e-04,8.720234e-01,1.104184e-01,1.056857e-01
271,2.732316e-04,8.775533e-01,1.059918e-01,1.079553e-01
272,2.685694e-04,8.835146e-01,1.020969e-01,1.038340e-01
273,2.639712e-04,8.838136e-01,1.155312e-01,1.134438e-01
274,2.594367e-04,8.872307e-01,1.050292e-01,1.123941e-01
275,2.549650e-04,8.884976e-01,1.113682e-01,1.020289e-01
276,2.505556e-04,8.932200e-01,1.062202e-01,1.102718e-01
277,2.462080e-04,8.960570e-01,1.035186e-01,1.027057e-01
278,2.419216e-04,9.005381e-01,1.099270e-01,1.028476e-01
279,2.376957e-04,8.996233e-01,1.083773e-01,1.146703e-01
280,2.335299e-04,9.030803e-01,1.141853e-01,1.077565e-01
281,2.294234e-04,8.995979e-01,1.188441e-01,1.118372e-01
282,2.253758e-04,9.018440e-01,1.078425e-01,1.058549e-01
283,2.213865e-04,9.045617e-01,1.096460e-01,1.117959e-01
284,2.174548e-04,9.016403e-01,1.139118e-01,1.151708e-01
285,2.135803e-04,9.047069e-01,1.114588e-01,1.027749e-01
286,2.097628e-04,9.077142e-01,1.032098e-01,1.036184e-01
287,2.060032e-04,9.065784e-01,1.062988e-01,1.058968e-01
288,2.022989e-04,9.057373e-01,1.013951e-01,1.050340e-01
289,1.986493e-04,9.068263e-01,1.146349e-01,1.053445e-01
290,1.950538e-04,9.058506e-01,1.107869e-01,1.099356e-01
291,1.915119e-04,9.043821e-01,1.107965e-01,1.114262e-01
292,1.880229e-04,9.050013e-01,1.066122e-01,1.086879e-01
293,1.845864e-04,9.046318e-01,1.053716e-01,1.089531e-01
294,1.812017e-04,9.053071e-01,1.091737e-01,1.091770e-01
295,1.778684e-04,9.045131e-01,1.089887e-01,1.085800e-01
296,1.745858e-04,9.008929e-01,1.184844e-01,1.156562e-01
297,1.713533e-04,8.976581e-01,1.059570e-01,1.056781e-01
298,1.681707e-04,8.997502e-01,1.028035e-01,1.040048e-01
299,1.650370e-04,8.967949e-01,1.110031e-01,1.058537e-01
300,1.619520e-04,8.976296e-01,1.039627e-01,1.065307e-01
301,1.589149e-04,8.955994e-01,1.102637e-01,1.145109e-01
302,1.559254e-04,8.932682e-01,1.010149e-01,1.055031e-01
303,1.529827e-04,8.884944e-01,1.030250e-01,1.013369e-01
304,1.500865e-04,8.827681e-01,1.014513e-01,1.057657e-01
305,1.472360e-04,8.783372e-01,1.077841e-01,1.045077e-01
306,1.444309e-04,8.747341e-01,1.136782e-01,1.126204e-01
307,1.416706e-04,8.682493e-01,1.058665e-01,1.066696e-01
308,1.389546e-04,8.646014e-01,1.043235e-01,1.084305e-01
309,1.362823e-04,8.584030e-01,1.018558e-01,9.667757e-02
310,1.336532e-04,8.574126e-01,1.000965e-01,9.916779e-02
311,1.310669e-04,8.480518e-01,1.032215e-01,1.065693e-01
312,1.285227e-04,8.415291e-01,1.101977e-01,1.139206e-01
313,1.260201e-04,8.386640e-01,1.117075e-01,1.053554e-01
314,1.235598e-04,8.305842e-01,1.038578e-01,1.027560e-01
315,1.211399e-04,8.276666e-01,9.889846e-02,9.663577e-02
316,1.187602e-04,8.261438e-01,1.128835e-01,1.087996e-01
317,1.164200e-04,8.209632e-01,1.131390e-01,1.096339e-01
318,1.141190e-04,8.153933e-01,1.140941e-01,1.080446e-01
319,1.118565e-04,8.079877e-01,1.074961e-01,1.153467e-01
320,1.096321e-04,8.041307e-01,1.112462e-01,1.099632e-01
321,1.074453e-04,7.959578e-01,1.008841e-01,1.064012e-01
322,1.052957e-04,7.891956e-01,1.147177e-01,1.130209e-01
323,1.031827e-04,7.812000e-01,1.127619e-01,1.131049e-01
324,1.011058e-04,7.732565e-01,1.100982e-01,1.163875e-01
325,9.906456e-05,7.656423e-01,1.049052e-01,1.077705e-01
326,9.705859e-05,7.533124e-01,1.001632e-01,1.081973e-01
327,9.508734e-05,7.457687e-01,1.084682e-01,1.074730e-01
328,9.315036e-05,7.381081e-01,1.039651e-01,1.001088e-01
329,9.124720e-05,7.223453e-01,9.893638e-02,1.047383e-01
330,8.937739e-05,7.177058e-01,1.027076e-01,1.096825e-01
331,8.754044e-05,7.028329e-01,1.129142e-01,1.079270e-01
332,8.573595e-05,6.949230e-01,1.029944e-01,1.055301e-01
333,8.396341e-05,6.874561e-01,9.763440e-02,9.655901e-02
334,8.222247e-05,6.789239e-01,1.010951e-01,1.046073e-01
335,8.051261e-05,6.690484e-01,1.101725e-01,1.013247e-01
336,7.883342e-05,6.559027e-01,1.060367e-01,1.107398e-01
337,7.718447e-05,6.470432e-01,1.140148e-01,1.162070e-01
338,7.556530e-05,6.397660e-01,1.041359e-01,9.810939e-02
339,7.397554e-05,6.269338e-01,1.093108e-01,1.045224e-01
340,7.241467e-05,6.175292e-01,1.076447e-01,1.160505e-01
341,7.088237e-05,6.064216e-01,1.050728e-01,1.043167e-01
342,6.937813e-05,5.975818e-01,1.030985e-01,1.031146e-01
343,6.790164e-05,5.810583e-01,9.989116e-02,1.068079e-01
344,6.645242e-05,5.719407e-01,9.385660e-02,1.015332e-01
345,6.503008e-05,5.627617e-01,1.029403e-01,1.090300e-01
346,6.363425e-05,5.516369e-01,1.075272e-01,1.079844e-01
347,6.226450e-05,5.466594e-01,1.121463e-01,1.065177e-01
348,6.092042e-05,5.344189e-01,1.136473e-01,9.483847e-02
349,5.960167e-05,5.232227e-01,1.128337e-01,1.109408e-01
350,5.830778e-05,5.113560e-01,1.043537e-01,1.053746e-01
351,5.703847e-05,5.024740e-01,1.055187e-01,1.009242e-01
352,5.579330e-05,4.967923e-01,1.098865e-01,1.085058e-01
353,5.457194e-05,4.872434e-01,1.065471e-01,1.029174e-01
354,5.337396e-05,4.740261e-01,1.057432e-01,1.016681e-01
355,5.219905e-05,4.652312e-01,1.108814e-01,1.084673e-01
356,5.104680e-05,4.495040e-01,1.065317e-01,1.012565e-01
357,4.991688e-05,4.325167e-01,1.063075e-01,1.017315e-01
358,4.880894e-05,4.274346e-01,1.106927e-01,1.091932e-01
359,4.772255e-05,4.184837e-01,1.032796e-01,1.002116e-01
360,4.665750e-05,4.033971e-01,1.115069e-01,1.090985e-01
361,4.561335e-05,3.933041e-01,1.104029e-01,1.098802e-01
362,4.458981e-05,3.861348e-01,1.051282e-01,1.124211e-01
363,4.358646e-05,3.743466e-01,1.132768e-01,1.112392e-01
364,4.260306e-05,3.665396e-01,1.041154e-01,1.039246e-01
365,4.163932e-05,3.607417e-01,9.929640e-02,1.040917e-01
366,4.069490e-05,3.494871e-01,1.052532e-01,1.047500e-01
367,3.976939e-05,3.346200e-01,1.121612e-01,1.130619e-01
368,3.886251e-05,3.274455e-01,1.112215e-01,1.079939e-01
369,3.797397e-05,3.091790e-01,1.037250e-01,1.056554e-01
370,3.710341e-05,3.069358e-01,9.864793e-02,1.036564e-01
371,3.625051e-05,2.929058e-01,1.038121e-01,1.040271e-01
372,3.541504e-05,2.880313e-01,1.008707e-01,1.051286e-01
373,3.459666e-05,2.735052e-01,1.086943e-01,1.049238e-01
374,3.379506e-05,2.605611e-01,1.082453e-01,1.103018e-01
375,3.300996e-05,2.554721e-01,1.109214e-01,1.180308e-01
376,3.224111e-05,2.436403e-01,1.125178e-01,1.104157e-01
377,3.148817e-05,2.376500e-01,1.039298e-01,1.019353e-01
378,3.075091e-05,2.278630e-01,1.123161e-01,1.137043e-01
379,3.002902e-05,2.203042e-01,1.053975e-01,1.042792e-01
380,2.932224e-05,2.120794e-01,1.155093e-01,1.161932e-01
381,2.863032e-05,2.029785e-01,1.116473e-01,1.072242e-01
382,2.795297e-05,1.896050e-01,1.104663e-01,1.115396e-01
383,2.728993e-05,1.809018e-01,1.100298e-01,1.125350e-01
384,2.664097e-05,1.749824e-01,9.902650e-02,9.777704e-02
385,2.600580e-05,1.747592e-01,1.027102e-01,1.048018e-01
386,2.538417e-05,1.523598e-01,1.018964e-01,9.965423e-02
387,2.477586e-05,1.546348e-01,1.068295e-01,1.073386e-01
388,2.418062e-05,1.482820e-01,1.040938e-01,1.049437e-01
389,2.359822e-05,1.478219e-01,1.123617e-01,1.131190e-01
390,2.302839e-05,1.409837e-01,1.076030e-01,1.075102e-01
391,2.247090e-05,1.308210e-01,1.032512e-01,1.021539e-01
392,2.192555e-05,1.268915e-01,1.038051e-01,1.056895e-01
393,2.139209e-05,1.233100e-01,1.104014e-01,1.067931e-01
394,2.087031e-05,1.223472e-01,1.061183e-01,1.046199e-01
395,2.035995e-05,1.167804e-01,1.100707e-01,1.102517e-01
396,1.986086e-05,1.165642e-01,1.111473e-01,1.107379e-01
397,1.937278e-05,1.044134e-01,1.020231e-01,1.014033e-01
398,1.889552e-05,1.080737e-01,1.138775e-01,1.132591e-01
399,1.842885e-05,1.028439e-01,1.028439e-01,1.028439e-01


==> tikz-plots/image_grid_error/tv_pent.csv <==
0,7.715308e-05,2.106690e-01,2.618121e-01,2.120074e-01
1,7.762083e-05,2.416777e-01,3.322031e-01,2.509066e-01
2,7.762084e-05,1.273562e-01,2.535293e-01,1.397678e-01
3,7.762084e-05,9.051518e-02,2.167473e-01,1.049033e-01
4,7.762084e-05,6.574938e-02,1.935947e-01,7.508914e-02
5,7.762084e-05,5.502248e-02,1.919928e-01,6.718182e-02
6,7.762084e-05,4.138122e-02,1.814247e-01,5.738499e-02
7,7.762084e-05,4.506167e-02,1.824564e-01,5.816353e-02
8,7.762084e-05,3.906376e-02,1.779441e-01,4.883384e-02
9,7.762084e-05,3.502065e-02,1.781315e-01,4.806983e-02
10,7.762083e-05,3.733389e-02,1.761150e-01,5.018288e-02
11,7.762083e-05,3.447104e-02,1.755858e-01,4.795948e-02
12,7.762077e-05,4.515143e-02,1.754300e-01,4.649159e-02
13,7.762044e-05,4.055071e-02,1.751027e-01,5.699671e-02
14,7.761908e-05,4.080417e-02,1.748778e-01,5.549011e-02
15,7.761488e-05,4.430510e-02,1.733033e-01,4.859406e-02
16,7.760436e-05,4.648685e-02,1.730311e-01,5.163358e-02
17,7.758213e-05,4.536609e-02,1.777245e-01,5.661532e-02
18,7.754090e-05,5.048924e-02,1.757883e-01,6.289304e-02
19,7.747284e-05,5.626285e-02,1.776782e-01,5.937779e-02
20,7.736870e-05,6.560799e-02,1.747960e-01,6.688704e-02
21,7.721954e-05,6.715543e-02,1.761080e-01,6.880201e-02
22,7.701733e-05,7.131089e-02,1.778258e-01,6.835051e-02
23,7.675562e-05,6.913455e-02,1.757998e-01,6.472346e-02
24,7.642972e-05,7.388744e-02,1.810388e-01,6.562708e-02
25,7.603736e-05,8.493103e-02,1.781609e-01,7.352296e-02
26,7.558005e-05,8.810673e-02,1.776411e-01,7.883726e-02
27,7.505490e-05,8.698681e-02,1.768800e-01,8.382188e-02
28,7.446325e-05,1.000165e-01,1.808204e-01,8.415900e-02
29,7.380755e-05,1.102317e-01,1.801325e-01,8.261264e-02
30,7.309138e-05,1.105519e-01,1.842091e-01,8.230873e-02
31,7.232668e-05,1.159129e-01,1.783506e-01,8.012657e-02
32,7.151036e-05,1.219965e-01,1.797919e-01,8.849854e-02
33,7.064682e-05,1.317844e-01,1.825175e-01,9.803861e-02
34,6.974069e-05,1.455406e-01,1.786718e-01,8.781704e-02
35,6.880258e-05,1.540747e-01,1.766204e-01,9.078228e-02
36,6.783566e-05,1.606900e-01,1.822966e-01,9.433363e-02
37,6.683992e-05,1.741001e-01,1.810166e-01,9.232642e-02
38,6.581940e-05,1.804736e-01,1.780289e-01,9.651967e-02
39,6.478521e-05,1.901447e-01,1.810683e-01,8.251623e-02
40,6.373788e-05,1.934334e-01,1.814402e-01,9.137820e-02
41,6.267660e-05,2.024749e-01,1.767749e-01,9.570685e-02
42,6.160517e-05,2.102030e-01,1.842857e-01,8.893167e-02
43,6.053651e-05,2.164936e-01,1.814732e-01,9.273616e-02
44,5.946221e-05,2.269000e-01,1.803557e-01,9.170452e-02
45,5.838452e-05,2.405833e-01,1.780292e-01,9.914095e-02
46,5.731450e-05,2.495715e-01,1.802033e-01,9.635593e-02
47,5.624756e-05,2.599160e-01,1.836993e-01,9.216318e-02
48,5.518271e-05,2.619017e-01,1.808358e-01,1.064765e-01
49,5.413061e-05,2.690213e-01,1.867162e-01,1.043691e-01
50,5.308781e-05,2.674773e-01,1.880210e-01,1.030848e-01
51,5.205083e-05,2.822066e-01,1.839184e-01,1.040945e-01
52,5.102951e-05,2.847585e-01,1.806514e-01,1.023556e-01
53,5.001799e-05,2.968167e-01,1.770124e-01,9.637212e-02
54,4.901541e-05,3.017913e-01,1.850164e-01,9.647471e-02
55,4.803195e-05,3.129709e-01,1.799913e-01,9.756161e-02
56,4.705804e-05,3.154220e-01,1.771006e-01,1.048182e-01
57,4.609852e-05,3.231927e-01,1.837818e-01,1.002363e-01
58,4.515528e-05,3.321224e-01,1.743795e-01,1.053427e-01
59,4.422286e-05,3.276143e-01,1.755385e-01,1.085654e-01
60,4.331015e-05,3.285154e-01,1.740506e-01,1.042757e-01
61,4.240976e-05,3.378686e-01,1.761433e-01,1.036877e-01
62,4.152504e-05,3.430931e-01,1.687263e-01,9.197468e-02
63,4.065693e-05,3.486304e-01,1.649091e-01,9.740398e-02
64,3.980131e-05,3.536061e-01,1.670116e-01,1.002995e-01
65,3.896654e-05,3.544459e-01,1.621716e-01,9.779162e-02
66,3.814412e-05,3.628424e-01,1.630232e-01,9.357902e-02
67,3.733986e-05,3.627614e-01,1.659793e-01,9.212765e-02
68,3.654912e-05,3.559325e-01,1.634099e-01,9.518954e-02
69,3.577422e-05,3.585720e-01,1.686325e-01,9.116512e-02
70,3.501461e-05,3.614145e-01,1.601061e-01,1.007021e-01
71,3.426899e-05,3.679251e-01,1.629846e-01,9.674503e-02
72,3.353981e-05,3.726424e-01,1.575721e-01,8.781605e-02
73,3.282320e-05,3.717737e-01,1.606430e-01,8.850919e-02
74,3.212366e-05,3.768540e-01,1.597188e-01,8.426340e-02
75,3.143559e-05,3.797184e-01,1.560781e-01,8.958689e-02
76,3.076484e-05,3.824741e-01,1.510819e-01,8.750094e-02
77,3.010505e-05,3.874258e-01,1.517734e-01,8.792235e-02
78,2.946185e-05,3.841458e-01,1.508528e-01,8.077680e-02
79,2.882964e-05,3.938338e-01,1.475238e-01,9.010993e-02
80,2.821305e-05,3.935561e-01,1.473794e-01,9.108462e-02
81,2.760748e-05,3.920984e-01,1.516194e-01,8.904911e-02
82,2.701686e-05,3.901225e-01,1.558329e-01,9.328667e-02
83,2.643756e-05,3.933854e-01,1.503648e-01,9.547578e-02
84,2.587235e-05,3.879955e-01,1.525397e-01,9.321226e-02
85,2.531761e-05,3.871617e-01,1.525851e-01,1.015124e-01
86,2.477644e-05,3.862438e-01,1.539171e-01,1.018307e-01
87,2.424531e-05,3.966520e-01,1.494963e-01,9.318801e-02
88,2.372731e-05,3.983914e-01,1.510161e-01,8.781040e-02
89,2.321884e-05,3.994379e-01,1.496036e-01,8.283878e-02
90,2.272315e-05,4.030844e-01,1.493098e-01,9.282259e-02
91,2.223642e-05,4.087715e-01,1.465814e-01,8.444090e-02
92,2.176216e-05,4.071775e-01,1.472077e-01,9.177179e-02
93,2.129657e-05,4.074263e-01,1.382884e-01,9.147689e-02
94,2.084261e-05,4.039924e-01,1.421566e-01,9.322304e-02
95,2.039729e-05,4.053504e-01,1.541716e-01,8.833065e-02
96,1.996275e-05,4.070580e-01,1.465838e-01,9.210307e-02
97,1.953686e-05,4.161320e-01,1.512108e-01,8.841881e-02
98,1.912090e-05,4.125093e-01,1.513426e-01,9.094671e-02
99,1.871360e-05,4.171680e-01,1.469007e-01,9.014121e-02
100,1.831542e-05,4.136895e-01,1.470386e-01,9.469875e-02
101,1.792592e-05,4.144729e-01,1.477657e-01,9.184226e-02
102,1.754474e-05,4.173435e-01,1.449962e-01,9.320730e-02
103,1.717225e-05,4.166678e-01,1.442456e-01,9.329349e-02
104,1.680732e-05,4.228082e-01,1.433266e-01,9.756490e-02
105,1.645110e-05,4.265117e-01,1.500849e-01,9.647165e-02
106,1.610169e-05,4.281072e-01,1.441337e-01,9.314729e-02
107,1.576101e-05,4.221348e-01,1.453430e-01,1.007465e-01
108,1.542685e-05,4.251577e-01,1.463459e-01,8.098295e-02
109,1.510059e-05,4.241132e-01,1.471722e-01,9.569009e-02
110,1.478100e-05,4.257778e-01,1.527627e-01,1.012441e-01
111,1.446853e-05,4.256130e-01,1.456268e-01,9.517085e-02
112,1.416284e-05,4.273759e-01,1.452314e-01,9.713996e-02
113,1.386354e-05,4.293696e-01,1.467761e-01,1.003324e-01
114,1.357122e-05,4.326817e-01,1.432436e-01,9.636299e-02
115,1.328479e-05,4.368887e-01,1.431246e-01,9.561796e-02
116,1.300534e-05,4.500362e-01,1.376965e-01,9.920381e-02
117,1.273131e-05,4.493125e-01,1.347613e-01,9.482672e-02
118,1.246359e-05,4.520781e-01,1.461064e-01,9.924189e-02
119,1.220142e-05,4.511469e-01,1.459200e-01,9.983120e-02
120,1.194487e-05,4.499784e-01,1.359266e-01,1.032290e-01
121,1.169401e-05,4.527939e-01,1.460964e-01,1.031827e-01
122,1.144814e-05,4.523741e-01,1.459910e-01,1.024759e-01
123,1.120809e-05,4.540829e-01,1.473313e-01,8.888377e-02
124,1.097273e-05,4.603055e-01,1.382224e-01,1.004310e-01
125,1.074269e-05,4.603283e-01,1.427227e-01,1.033738e-01
126,1.051742e-05,4.617611e-01,1.446865e-01,1.036523e-01
127,1.029688e-05,4.652107e-01,1.440193e-01,1.070526e-01
128,1.008158e-05,4.626117e-01,1.453524e-01,1.118865e-01
129,9.870575e-06,4.632597e-01,1.437053e-01,1.011758e-01
130,9.664453e-06,4.647195e-01,1.411822e-01,1.099232e-01
131,9.462462e-06,4.732534e-01,1.426917e-01,1.046080e-01
132,9.264780e-06,4.738556e-01,1.380626e-01,1.027637e-01
133,9.071395e-06,4.719570e-01,1.385060e-01,1.057540e-01
134,8.881818e-06,4.751112e-01,1.393175e-01,9.953465e-02
135,8.696623e-06,4.825316e-01,1.346288e-01,1.077137e-01
136,8.515105e-06,4.833530e-01,1.387709e-01,1.099134e-01
137,8.337822e-06,4.803397e-01,1.351147e-01,1.040411e-01
138,8.164389e-06,4.817864e-01,1.405119e-01,9.935131e-02
139,7.994379e-06,4.846210e-01,1.285806e-01,1.125588e-01
140,7.828198e-06,4.852180e-01,1.295706e-01,1.052839e-01
141,7.665382e-06,4.901066e-01,1.353970e-01,1.025561e-01
142,7.505899e-06,4.877626e-01,1.370341e-01,1.092633e-01
143,7.349957e-06,4.940633e-01,1.373799e-01,1.016899e-01
144,7.197452e-06,4.893643e-01,1.304962e-01,1.070788e-01
145,7.048250e-06,4.905279e-01,1.415076e-01,1.066043e-01
146,6.902214e-06,4.912354e-01,1.385475e-01,1.036531e-01
147,6.759081e-06,4.966378e-01,1.366854e-01,1.106881e-01
148,6.619087e-06,4.924046e-01,1.354022e-01,1.046530e-01
149,6.481974e-06,4.997620e-01,1.356003e-01,1.024118e-01
150,6.347882e-06,5.031028e-01,1.323964e-01,1.068533e-01
151,6.216863e-06,4.944718e-01,1.368509e-01,1.148976e-01
152,6.088487e-06,5.004608e-01,1.306082e-01,1.081759e-01
153,5.962683e-06,4.995673e-01,1.275732e-01,1.086660e-01
154,5.839671e-06,5.042778e-01,1.261815e-01,1.057014e-01
155,5.719235e-06,4.953837e-01,1.361668e-01,1.042452e-01
156,5.601484e-06,4.938493e-01,1.317517e-01,1.087445e-01
157,5.486312e-06,4.945989e-01,1.260384e-01,1.076346e-01
158,5.373485e-06,4.981804e-01,1.327732e-01,1.007457e-01
159,5.262929e-06,4.998160e-01,1.221115e-01,1.101173e-01
160,5.154818e-06,4.991488e-01,1.276224e-01,1.117876e-01
161,5.049229e-06,5.040388e-01,1.321744e-01,1.094079e-01
162,4.945768e-06,5.041911e-01,1.277505e-01,1.071264e-01
163,4.844430e-06,5.055405e-01,1.277188e-01,1.069285e-01
164,4.745285e-06,5.006723e-01,1.270756e-01,9.866792e-02
165,4.648336e-06,4.916917e-01,1.359559e-01,1.056368e-01
166,4.553496e-06,4.906476e-01,1.298036e-01,1.109123e-01
167,4.460640e-06,4.886005e-01,1.346863e-01,1.155145e-01
168,4.369747e-06,4.858738e-01,1.211072e-01,1.066157e-01
169,4.280758e-06,4.893083e-01,1.276656e-01,1.149436e-01
170,4.193844e-06,4.858445e-01,1.194870e-01,1.120845e-01
171,4.108728e-06,4.847145e-01,1.116550e-01,1.088024e-01
172,4.025424e-06,4.863909e-01,1.264134e-01,1.069515e-01
173,3.943820e-06,4.804412e-01,1.214453e-01,1.032372e-01
174,3.864187e-06,4.851532e-01,1.235140e-01,1.081756e-01
175,3.786182e-06,4.815176e-01,1.238008e-01,1.060955e-01
176,3.709798e-06,4.823541e-01,1.213099e-01,1.063043e-01
177,3.635032e-06,4.846166e-01,1.268126e-01,1.050890e-01
178,3.562079e-06,4.744957e-01,1.262727e-01,1.106133e-01
179,3.490619e-06,4.764574e-01,1.223135e-01,1.075516e-01
180,3.420626e-06,4.720341e-01,1.186792e-01,1.164729e-01
181,3.352130e-06,4.723693e-01,1.204622e-01,1.125940e-01
182,3.285262e-06,4.722177e-01,1.238003e-01,1.183919e-01
183,3.219788e-06,4.664374e-01,1.197580e-01,1.101918e-01
184,3.155671e-06,4.684582e-01,1.175775e-01,1.075988e-01
185,3.093008e-06,4.650426e-01,1.250790e-01,1.147787e-01
186,3.031756e-06,4.638198e-01,1.245192e-01,1.124995e-01
187,2.971765e-06,4.553668e-01,1.205686e-01,1.143035e-01
188,2.913006e-06,4.589164e-01,1.176634e-01,1.123509e-01
189,2.855689e-06,4.609747e-01,1.267027e-01,1.201302e-01
190,2.799565e-06,4.509894e-01,1.181732e-01,1.074491e-01
191,2.744593e-06,4.530318e-01,1.180680e-01,1.092754e-01
192,2.690861e-06,4.514153e-01,1.232126e-01,1.073077e-01
193,2.638356e-06,4.485612e-01,1.199292e-01,1.021855e-01
194,2.586929e-06,4.451832e-01,1.197706e-01,1.061811e-01
195,2.536571e-06,4.451639e-01,1.150877e-01,1.103964e-01
196,2.487451e-06,4.419418e-01,1.200777e-01,1.045576e-01
197,2.439334e-06,4.374848e-01,1.187177e-01,1.104148e-01
198,2.392199e-06,4.343387e-01,1.137000e-01,1.091773e-01
199,2.346184e-06,4.269150e-01,1.206504e-01,1.093484e-01
200,2.301155e-06,4.244457e-01,1.207303e-01,1.060865e-01
201,2.257054e-06,4.234885e-01,1.129104e-01,1.117642e-01
202,2.213950e-06,4.179580e-01,1.163391e-01,1.104692e-01
203,2.171817e-06,4.161596e-01,1.094185e-01,1.101318e-01
204,2.130534e-06,4.130117e-01,1.164171e-01,1.059591e-01
205,2.090137e-06,4.119665e-01,1.172020e-01,1.087156e-01
206,2.050691e-06,4.090725e-01,1.214575e-01,1.124990e-01
207,2.012047e-06,4.038957e-01,1.140441e-01,1.064051e-01
208,1.974196e-06,3.959036e-01,1.101165e-01,1.083525e-01
209,1.937252e-06,3.936381e-01,1.139493e-01,1.044533e-01
210,1.901056e-06,3.952708e-01,1.150547e-01,1.086469e-01
211,1.865581e-06,3.880021e-01,1.094934e-01,1.138700e-01
212,1.830968e-06,3.897178e-01,1.182120e-01,1.086618e-01
213,1.797052e-06,3.798096e-01,1.253788e-01,1.135639e-01
214,1.763798e-06,3.728473e-01,1.120657e-01,1.049417e-01
215,1.731346e-06,3.786636e-01,1.111993e-01,1.073686e-01
216,1.699542e-06,3.659869e-01,1.103334e-01,1.169162e-01
217,1.668353e-06,3.675942e-01,1.115170e-01,1.098059e-01
218,1.637905e-06,3.615891e-01,1.209274e-01,1.172834e-01
219,1.608062e-06,3.602634e-01,1.100846e-01,1.169978e-01
220,1.578794e-06,3.559185e-01,1.113280e-01,1.096466e-01
221,1.550205e-06,3.491073e-01,1.148821e-01,1.109583e-01
222,1.522178e-06,3.441482e-01,1.183977e-01,1.079373e-01
223,1.494689e-06,3.388438e-01,1.180949e-01,1.098970e-01
224,1.467822e-06,3.274798e-01,1.124510e-01,1.135036e-01
225,1.441482e-06,3.271412e-01,1.137594e-01,1.142201e-01
226,1.415632e-06,3.213903e-01,1.124324e-01,1.170999e-01
227,1.390362e-06,3.189680e-01,1.181423e-01,1.180563e-01
228,1.365581e-06,3.229534e-01,1.179668e-01,1.158734e-01
229,1.341252e-06,3.170768e-01,1.129691e-01,1.012270e-01
230,1.317455e-06,3.138541e-01,1.106502e-01,1.104892e-01
231,1.294114e-06,3.110949e-01,1.228234e-01,1.106944e-01
232,1.271190e-06,3.002090e-01,1.155514e-01,1.096292e-01
233,1.248756e-06,2.963282e-01,1.204100e-01,1.075593e-01
234,1.226745e-06,2.851463e-01,1.097261e-01,1.119666e-01
235,1.205119e-06,2.821725e-01,1.136996e-01,1.120453e-01
236,1.183943e-06,2.727149e-01,1.079947e-01,1.149293e-01
237,1.163161e-06,2.751608e-01,1.185390e-01,1.160072e-01
238,1.142734e-06,2.750413e-01,1.269416e-01,1.169025e-01
239,1.122720e-06,2.648360e-01,1.169312e-01,1.187850e-01
240,1.103075e-06,2.611530e-01,1.172084e-01,1.145072e-01
241,1.083758e-06,2.597056e-01,1.121489e-01,1.072434e-01
242,1.064818e-06,2.493821e-01,1.173340e-01,1.058826e-01
243,1.046225e-06,2.525974e-01,1.183034e-01,1.073389e-01
244,1.027936e-06,2.481899e-01,1.127445e-01,1.075908e-01
245,1.009988e-06,2.457158e-01,1.106511e-01,1.104499e-01
246,9.923711e-07,2.361881e-01,1.032575e-01,1.037731e-01
247,9.750366e-07,2.363531e-01,1.060847e-01,1.047609e-01
248,9.580090e-07,2.330651e-01,1.185712e-01,1.204557e-01
249,9.412993e-07,2.308381e-01,1.055634e-01,1.090281e-01
250,9.248530e-07,2.265381e-01,1.072768e-01,1.085207e-01
251,9.086805e-07,2.183316e-01,1.039978e-01,1.113769e-01
252,8.928161e-07,2.184519e-01,1.148893e-01,1.011607e-01
253,8.771988e-07,2.105620e-01,1.076570e-01,1.081608e-01
254,8.618238e-07,2.096204e-01,1.109087e-01,1.147258e-01
255,8.467506e-07,2.084281e-01,1.075790e-01,1.100521e-01
256,8.319096e-07,2.024872e-01,1.142752e-01,1.060073e-01
257,8.172965e-07,2.020236e-01,1.101913e-01,1.097737e-01
258,8.029494e-07,1.959269e-01,1.155308e-01,1.134974e-01
259,7.888380e-07,1.878514e-01,1.162789e-01,1.100705e-01
260,7.749415e-07,1.817332e-01,1.100513e-01,1.167724e-01
261,7.612761e-07,1.820524e-01,1.162361e-01,1.113852e-01
262,7.478527e-07,1.781378e-01,1.114305e-01,1.089288e-01
263,7.346328e-07,1.697482e-01,1.154131e-01,1.110312e-01
264,7.216132e-07,1.728650e-01,1.056349e-01,1.057459e-01
265,7.088373e-07,1.706577e-01,1.108048e-01,1.084421e-01
266,6.962577e-07,1.684687e-01,1.159235e-01,1.171181e-01
267,6.838685e-07,1.659654e-01,1.146300e-01,1.092703e-01
268,6.716859e-07,1.663657e-01,1.078511e-01,1.109261e-01
269,6.597141e-07,1.631023e-01,1.176366e-01,1.050597e-01
270,6.479233e-07,1.620278e-01,1.129039e-01,1.128549e-01
271,6.363115e-07,1.579780e-01,1.064453e-01,1.120411e-01
272,6.249086e-07,1.502521e-01,1.100873e-01,1.093598e-01
273,6.136871e-07,1.497612e-01,1.158743e-01,1.143662e-01
274,6.026365e-07,1.544218e-01,1.059052e-01,1.177115e-01
275,5.917559e-07,1.464317e-01,1.147575e-01,1.131866e-01
276,5.810765e-07,1.489385e-01,1.128751e-01,1.162423e-01
277,5.705599e-07,1.480742e-01,1.049003e-01,1.033316e-01
278,5.602045e-07,1.435494e-01,1.079211e-01,1.043239e-01
279,5.500128e-07,1.374306e-01,1.153344e-01,1.145198e-01
280,5.400057e-07,1.342452e-01,1.107124e-01,1.085317e-01
281,5.301523e-07,1.400941e-01,1.217717e-01,1.168234e-01
282,5.204512e-07,1.343031e-01,1.117388e-01,1.058827e-01
283,5.109030e-07,1.328420e-01,1.154266e-01,1.122225e-01
284,5.015288e-07,1.269215e-01,1.240075e-01,1.198672e-01
285,4.923000e-07,1.208610e-01,1.146726e-01,1.123958e-01
286,4.832148e-07,1.333578e-01,1.119743e-01,1.094511e-01
287,4.742716e-07,1.325912e-01,1.101379e-01,1.181610e-01
288,4.654898e-07,1.303615e-01,1.084890e-01,1.133576e-01
289,4.568491e-07,1.234221e-01,1.115488e-01,1.140715e-01
290,4.483442e-07,1.190336e-01,1.131091e-01,1.229201e-01
291,4.399734e-07,1.221176e-01,1.138278e-01,1.166084e-01
292,4.317437e-07,1.293007e-01,1.079264e-01,1.150148e-01
293,4.236574e-07,1.274649e-01,1.148747e-01,1.102340e-01
294,4.156993e-07,1.252687e-01,1.210060e-01,1.176388e-01
295,4.078678e-07,1.250900e-01,1.136006e-01,1.175042e-01
296,4.001614e-07,1.214430e-01,1.191656e-01,1.191616e-01
297,3.925910e-07,1.167495e-01,1.086877e-01,1.073206e-01
298,3.851483e-07,1.187274e-01,1.130260e-01,1.046741e-01
299,3.778251e-07,1.169103e-01,1.097850e-01,1.100431e-01
300,3.706202e-07,1.170457e-01,1.002920e-01,1.099559e-01
301,3.635319e-07,1.134611e-01,1.137915e-01,1.133045e-01
302,3.565692e-07,1.165264e-01,1.108392e-01,1.109606e-01
303,3.497250e-07,1.173153e-01,1.124940e-01,1.061790e-01
304,3.429927e-07,1.158250e-01,1.136370e-01,1.164258e-01
305,3.363704e-07,1.133173e-01,1.168041e-01,1.158699e-01
306,3.298569e-07,1.223569e-01,1.109176e-01,1.163400e-01
307,3.234542e-07,1.195908e-01,1.157947e-01,1.143832e-01
308,3.171673e-07,1.114742e-01,1.156047e-01,1.126932e-01
309,3.109843e-07,1.154985e-01,1.081602e-01,1.108663e-01
310,3.049041e-07,1.134602e-01,1.077577e-01,1.155890e-01
311,2.989254e-07,1.086289e-01,1.063569e-01,1.069408e-01
312,2.930467e-07,1.170341e-01,1.149562e-01,1.197082e-01
313,2.872709e-07,1.179314e-01,1.205327e-01,1.196242e-01
314,2.815989e-07,1.130121e-01,1.101136e-01,1.120263e-01
315,2.760225e-07,1.158249e-01,1.082363e-01,1.061898e-01
316,2.705407e-07,1.144511e-01,1.166536e-01,1.158003e-01
317,2.651519e-07,1.129367e-01,1.167861e-01,1.170025e-01
318,2.598553e-07,1.174133e-01,1.176540e-01,1.130363e-01
319,2.546493e-07,1.177821e-01,1.158169e-01,1.111223e-01
320,2.495407e-07,1.081902e-01,1.113984e-01,1.087136e-01
321,2.445204e-07,1.079211e-01,1.147949e-01,1.135304e-01
322,2.395870e-07,1.172636e-01,1.181923e-01,1.125692e-01
323,2.347389e-07,1.156016e-01,1.164702e-01,1.188449e-01
324,2.299752e-07,1.210717e-01,1.138279e-01,1.190907e-01
325,2.252946e-07,1.078965e-01,1.116616e-01,1.158910e-01
326,2.206962e-07,1.154990e-01,1.102281e-01,1.126993e-01
327,2.161836e-07,1.235913e-01,1.119944e-01,1.111012e-01
328,2.117519e-07,1.118293e-01,1.112183e-01,1.068401e-01
329,2.073987e-07,1.117020e-01,1.127099e-01,1.105853e-01
330,2.031226e-07,1.114681e-01,1.183093e-01,1.155593e-01
331,1.989226e-07,1.178797e-01,1.194216e-01,1.175369e-01
332,1.947977e-07,1.090690e-01,1.149210e-01,1.137020e-01
333,1.907468e-07,1.021179e-01,1.075501e-01,1.075788e-01
334,1.867688e-07,1.096694e-01,1.107448e-01,1.087062e-01
335,1.828657e-07,1.101533e-01,1.110140e-01,1.072885e-01
336,1.790350e-07,1.157880e-01,1.085389e-01,1.115914e-01
337,1.752739e-07,1.161557e-01,1.154072e-01,1.211451e-01
338,1.715813e-07,1.160214e-01,1.087968e-01,1.096389e-01
339,1.679563e-07,1.143650e-01,1.137349e-01,1.126316e-01
340,1.643978e-07,1.158558e-01,1.182259e-01,1.196819e-01
341,1.609049e-07,1.198801e-01,1.122620e-01,1.166266e-01
342,1.574765e-07,1.195784e-01,1.087654e-01,1.128661e-01
343,1.541119e-07,1.137699e-01,1.118568e-01,1.127077e-01
344,1.508103e-07,1.074896e-01,1.066516e-01,1.069534e-01
345,1.475732e-07,1.123997e-01,1.162592e-01,1.157219e-01
346,1.443967e-07,1.138379e-01,1.118273e-01,1.111807e-01
347,1.412800e-07,1.150324e-01,1.221446e-01,1.193973e-01
348,1.382219e-07,1.119856e-01,1.111331e-01,1.111734e-01
349,1.352218e-07,1.115329e-01,1.170404e-01,1.166076e-01
350,1.322786e-07,1.104127e-01,1.046925e-01,1.080478e-01
351,1.293915e-07,1.097212e-01,1.090268e-01,1.066126e-01
352,1.265597e-07,1.179178e-01,1.118240e-01,1.118546e-01
353,1.237823e-07,1.101475e-01,1.130015e-01,1.116040e-01
354,1.210582e-07,1.098055e-01,1.037173e-01,1.053667e-01
355,1.183869e-07,1.112174e-01,1.128792e-01,1.122413e-01
356,1.157687e-07,1.177086e-01,1.083973e-01,1.060008e-01
357,1.132021e-07,1.121889e-01,1.132216e-01,1.125241e-01
358,1.106855e-07,1.169488e-01,1.099618e-01,1.085598e-01
359,1.082181e-07,1.181996e-01,1.111567e-01,1.095895e-01
360,1.057993e-07,1.165066e-01,1.172766e-01,1.155340e-01
361,1.034281e-07,1.175318e-01,1.155206e-01,1.155438e-01
362,1.011038e-07,1.211466e-01,1.117512e-01,1.129251e-01
363,9.882552e-08,1.133672e-01,1.121734e-01,1.124614e-01
364,9.659266e-08,1.116857e-01,1.059581e-01,1.064055e-01
365,9.440444e-08,1.142719e-01,1.026773e-01,1.028114e-01
366,9.226002e-08,1.061959e-01,1.058728e-01,1.058264e-01
367,9.015869e-08,1.234021e-01,1.162769e-01,1.165424e-01
368,8.809977e-08,1.124171e-01,1.090213e-01,1.103418e-01
369,8.608259e-08,1.053045e-01,1.035888e-01,1.044214e-01
370,8.410636e-08,1.040660e-01,1.044438e-01,1.035372e-01
371,8.217119e-08,1.101927e-01,1.155592e-01,1.153515e-01
372,8.027585e-08,1.155228e-01,1.155515e-01,1.163490e-01
373,7.841932e-08,1.169939e-01,1.174961e-01,1.169055e-01
374,7.660094e-08,1.155333e-01,1.184577e-01,1.176430e-01
375,7.482003e-08,1.246515e-01,1.275489e-01,1.285816e-01
376,7.307602e-08,1.142238e-01,1.211295e-01,1.205269e-01
377,7.136817e-08,1.049222e-01,1.049307e-01,1.050692e-01
378,6.969594e-08,1.168261e-01,1.142020e-01,1.153172e-01
379,6.805863e-08,1.157859e-01,1.069925e-01,1.093648e-01
380,6.645562e-08,1.211442e-01,1.208147e-01,1.202388e-01
381,6.488636e-08,1.158635e-01,1.169862e-01,1.173141e-01
382,6.335020e-08,1.179231e-01,1.140169e-01,1.137390e-01
383,6.184653e-08,1.136760e-01,1.136443e-01,1.147071e-01
384,6.037483e-08,1.122192e-01,1.135785e-01,1.137553e-01
385,5.893446e-08,1.187935e-01,1.127413e-01,1.128682e-01
386,5.752483e-08,1.074767e-01,1.084247e-01,1.078712e-01
387,5.614542e-08,1.139229e-01,1.152048e-01,1.154234e-01
388,5.479571e-08,1.055462e-01,1.062209e-01,1.061826e-01
389,5.347512e-08,1.179968e-01,1.167115e-01,1.153948e-01
390,5.218309e-08,1.050851e-01,1.097536e-01,1.093496e-01
391,5.091909e-08,1.062084e-01,1.071790e-01,1.066762e-01
392,4.968278e-08,1.084643e-01,1.074761e-01,1.077410e-01
393,4.847368e-08,1.172773e-01,1.172641e-01,1.166569e-01
394,4.729109e-08,1.128770e-01,1.144365e-01,1.140791e-01
395,4.613438e-08,1.115645e-01,1.092466e-01,1.096073e-01
396,4.500324e-08,1.216838e-01,1.227659e-01,1.228512e-01
397,4.389704e-08,1.102009e-01,1.089869e-01,1.095061e-01
398,4.281538e-08,1.130595e-01,1.137923e-01,1.135482e-01
399,4.175775e-08,1.100891e-01,1.100891e-01,1.100891e-01


==> tikz-plots/image_grid_error/tv_wild.csv <==
0,7.893570e-19,4.112480e-01,7.432793e-01,6.133964e-01
1,1.626785e-17,2.301073e-01,6.722076e-01,4.893463e-01
2,9.199702e-17,1.300794e-01,6.484607e-01,4.228050e-01
3,2.285682e-16,9.886066e-02,6.425951e-01,4.037440e-01
4,1.958770e-16,7.073497e-02,6.386730e-01,3.953870e-01
5,8.524409e-17,6.467936e-02,6.377697e-01,3.920257e-01
6,1.096716e-16,5.443197e-02,6.378887e-01,3.878153e-01
7,1.094200e-16,5.835782e-02,6.378865e-01,3.857547e-01
8,9.155780e-17,6.228528e-02,6.376953e-01,3.861800e-01
9,1.008040e-16,5.879991e-02,6.376953e-01,3.868791e-01
10,8.286927e-17,6.142563e-02,6.381084e-01,3.859873e-01
11,1.671327e-16,6.570728e-02,6.379440e-01,3.863074e-01
12,1.017002e-16,7.358333e-02,6.379272e-01,3.868692e-01
13,1.376770e-16,8.471644e-02,6.379587e-01,3.855568e-01
14,1.080676e-16,8.189058e-02,6.377900e-01,3.862263e-01
15,1.157330e-16,9.689727e-02,6.378921e-01,3.864805e-01
16,1.188921e-16,1.035398e-01,6.379091e-01,3.863457e-01
17,1.332462e-16,9.869399e-02,6.377392e-01,3.862039e-01
18,1.287145e-16,1.093148e-01,6.377803e-01,3.877835e-01
19,1.503064e-16,1.157814e-01,6.379010e-01,3.873654e-01
20,1.393836e-16,1.251548e-01,6.376953e-01,3.877906e-01
21,1.545871e-16,1.344319e-01,6.379448e-01,3.880059e-01
22,1.467250e-16,1.354064e-01,6.378286e-01,3.877013e-01
23,1.303115e-16,1.410576e-01,6.378722e-01,3.904242e-01
24,1.314172e-16,1.503739e-01,6.379513e-01,3.894142e-01
25,1.474470e-16,1.512448e-01,6.378950e-01,3.914583e-01
26,1.358577e-16,1.638031e-01,6.378288e-01,3.909376e-01
27,1.458092e-16,1.733994e-01,6.377783e-01,3.916658e-01
28,1.423380e-16,1.740459e-01,6.380860e-01,3.910773e-01
29,1.516790e-16,1.755982e-01,6.377231e-01,3.936791e-01
30,1.654587e-16,1.866257e-01,6.378033e-01,3.927870e-01
31,1.425846e-16,1.899308e-01,6.381979e-01,3.920470e-01
32,1.713395e-16,2.009130e-01,6.378334e-01,3.969490e-01
33,1.565730e-16,2.033678e-01,6.379042e-01,3.942229e-01
34,1.446545e-16,2.102768e-01,6.377146e-01,3.959595e-01
35,1.586571e-16,2.206520e-01,6.377653e-01,3.971677e-01
36,1.626486e-16,2.239697e-01,6.377651e-01,3.996504e-01
37,1.788458e-16,2.241912e-01,6.380964e-01,4.000681e-01
38,1.731953e-16,2.344981e-01,6.377496e-01,4.014901e-01
39,1.716611e-16,2.425762e-01,6.378723e-01,4.036159e-01
40,1.808795e-16,2.461987e-01,6.377619e-01,4.005487e-01
41,1.898012e-16,2.491062e-01,6.376948e-01,4.032099e-01
42,1.907934e-16,2.553533e-01,6.376947e-01,4.046753e-01
43,1.813024e-16,2.558061e-01,6.376947e-01,4.049692e-01
44,2.085079e-16,2.698560e-01,6.376920e-01,4.048519e-01
45,2.155925e-16,2.771961e-01,6.376908e-01,4.086941e-01
46,1.868578e-16,2.854111e-01,6.377009e-01,4.099269e-01
47,2.427836e-16,2.926215e-01,6.376716e-01,4.114234e-01
48,2.064890e-16,3.003466e-01,6.376790e-01,4.137139e-01
49,2.113775e-16,3.109691e-01,6.376420e-01,4.146945e-01
50,2.265367e-16,3.142487e-01,6.376424e-01,4.203903e-01
51,2.134465e-16,3.183385e-01,6.377109e-01,4.227777e-01
52,2.147607e-16,3.291465e-01,6.379733e-01,4.273816e-01
53,2.376926e-16,3.351438e-01,6.379870e-01,4.248765e-01
54,2.271764e-16,3.390277e-01,6.381460e-01,4.311891e-01
55,2.390549e-16,3.464208e-01,6.379480e-01,4.313514e-01
56,2.349977e-16,3.553501e-01,6.380441e-01,4.378183e-01
57,2.072785e-16,3.609595e-01,6.381349e-01,4.450029e-01
58,1.890610e-16,3.670754e-01,6.377774e-01,4.509609e-01
59,2.314349e-16,3.756626e-01,6.376928e-01,4.576611e-01
60,2.028098e-16,3.839594e-01,6.380845e-01,4.655199e-01
61,2.385623e-16,3.878489e-01,6.372020e-01,4.773529e-01
62,2.209277e-16,3.952111e-01,6.381460e-01,4.928279e-01
63,2.627667e-16,4.036750e-01,6.376794e-01,5.084498e-01
64,2.133705e-16,4.099813e-01,6.381013e-01,5.317694e-01
65,2.337187e-16,4.202067e-01,6.375535e-01,5.561413e-01
66,2.171702e-16,4.256479e-01,6.388728e-01,5.832626e-01
67,2.116860e-16,4.368794e-01,6.384918e-01,6.164561e-01
68,2.245105e-16,4.425561e-01,6.393949e-01,6.433948e-01
69,2.372366e-16,4.477575e-01,6.393375e-01,6.659167e-01
70,2.178745e-16,4.514419e-01,6.391156e-01,6.827695e-01
71,2.251117e-16,4.603001e-01,6.395479e-01,6.991881e-01
72,2.206906e-16,4.709314e-01,6.400588e-01,7.021060e-01
73,2.133886e-16,4.744926e-01,6.406496e-01,7.068469e-01
74,2.198408e-16,4.860340e-01,6.414434e-01,7.117595e-01
75,2.193248e-16,4.960869e-01,6.414795e-01,7.105271e-01
76,2.322030e-16,4.961010e-01,6.405105e-01,7.101481e-01
77,2.290469e-16,5.088445e-01,6.412550e-01,7.104280e-01
78,2.080980e-16,5.153571e-01,6.402885e-01,7.119803e-01
79,2.148755e-16,5.277556e-01,6.416701e-01,7.128501e-01
80,2.118414e-16,5.395055e-01,6.420775e-01,7.130238e-01
81,2.294388e-16,5.413673e-01,6.434942e-01,7.141505e-01
82,2.300078e-16,5.470761e-01,6.428713e-01,7.123600e-01
83,2.180625e-16,5.566983e-01,6.419379e-01,7.154149e-01
84,2.433869e-16,5.656674e-01,6.428120e-01,7.140853e-01
85,2.112247e-16,5.706426e-01,6.422535e-01,7.144456e-01
86,2.318652e-16,5.774264e-01,6.411718e-01,7.164444e-01
87,2.544455e-16,5.840331e-01,6.418813e-01,7.152660e-01
88,2.299654e-16,5.928916e-01,6.433153e-01,7.162441e-01
89,2.126233e-16,6.023247e-01,6.419760e-01,7.178604e-01
90,2.049007e-16,6.102890e-01,6.435653e-01,7.169839e-01
91,2.470161e-16,6.121983e-01,6.439800e-01,7.162746e-01
92,2.214411e-16,6.195376e-01,6.456549e-01,7.166576e-01
93,2.325256e-16,6.269994e-01,6.443084e-01,7.184671e-01
94,2.364426e-16,6.366484e-01,6.426624e-01,7.172383e-01
95,2.352779e-16,6.382454e-01,6.438371e-01,7.178550e-01
96,2.114717e-16,6.475433e-01,6.442092e-01,7.207978e-01
97,2.522854e-16,6.544925e-01,6.439158e-01,7.197181e-01
98,2.129518e-16,6.622914e-01,6.426583e-01,7.215367e-01
99,2.125258e-16,6.700571e-01,6.437559e-01,7.193926e-01
100,2.385953e-16,6.794645e-01,6.417594e-01,7.194634e-01
101,2.244311e-16,6.866006e-01,6.437759e-01,7.188769e-01
102,2.202684e-16,6.895967e-01,6.429822e-01,7.205796e-01
103,2.237377e-16,7.021454e-01,6.458165e-01,7.176954e-01
104,2.379640e-16,7.104357e-01,6.436421e-01,7.195537e-01
105,2.436843e-16,7.157037e-01,6.414963e-01,7.225309e-01
106,2.474819e-16,7.217770e-01,6.378967e-01,7.223770e-01
107,2.278970e-16,7.297597e-01,6.373327e-01,7.213003e-01
108,2.212068e-16,7.349745e-01,6.412261e-01,7.233065e-01
109,2.097713e-16,7.409746e-01,6.383803e-01,7.227096e-01
110,2.269785e-16,7.508036e-01,6.379946e-01,7.218625e-01
111,2.146397e-16,7.574990e-01,6.329612e-01,7.239009e-01
112,2.168060e-16,7.646038e-01,6.306870e-01,7.215803e-01
113,1.947558e-16,7.730229e-01,6.312208e-01,7.226062e-01
114,2.107254e-16,7.784702e-01,6.318177e-01,7.186183e-01
115,1.890394e-16,7.891111e-01,6.300652e-01,7.175508e-01
116,2.168838e-16,7.957291e-01,6.265556e-01,7.184374e-01
117,2.238218e-16,8.018306e-01,6.250257e-01,7.178124e-01
118,2.367558e-16,8.095472e-01,6.246824e-01,7.194885e-01
119,2.261094e-16,8.150334e-01,6.222320e-01,7.203350e-01
120,2.051455e-16,8.216993e-01,6.175635e-01,7.182623e-01
121,2.184596e-16,8.275874e-01,6.158378e-01,7.208168e-01
122,2.304214e-16,8.351495e-01,6.159677e-01,7.187025e-01
123,2.320679e-16,8.425644e-01,6.106406e-01,7.193605e-01
124,2.449654e-16,8.484307e-01,6.090717e-01,7.166422e-01
125,2.263331e-16,8.531775e-01,6.047526e-01,7.181828e-01
126,2.057082e-16,8.621654e-01,6.049493e-01,7.169063e-01
127,2.002729e-16,8.657781e-01,6.015058e-01,7.147766e-01
128,2.230600e-16,8.720196e-01,5.995466e-01,7.132233e-01
129,2.077340e-16,8.755857e-01,5.972427e-01,7.140990e-01
130,1.993696e-16,8.772510e-01,5.935737e-01,7.126969e-01
131,2.129421e-16,8.864092e-01,5.927064e-01,7.133025e-01
132,2.321112e-16,8.921221e-01,5.891716e-01,7.138869e-01
133,2.150356e-16,8.958714e-01,5.903296e-01,7.124655e-01
134,2.249053e-16,9.020485e-01,5.867637e-01,7.096725e-01
135,2.468518e-16,9.057637e-01,5.839426e-01,7.098764e-01
136,2.093213e-16,9.105366e-01,5.812448e-01,7.092615e-01
137,2.098797e-16,9.172629e-01,5.784987e-01,7.072374e-01
138,2.401139e-16,9.177234e-01,5.752569e-01,7.062704e-01
139,2.051139e-16,9.201824e-01,5.724308e-01,7.087170e-01
140,2.475141e-16,9.263305e-01,5.673635e-01,7.057647e-01
141,2.046514e-16,9.283223e-01,5.625799e-01,7.053166e-01
142,2.090000e-16,9.326460e-01,5.601784e-01,7.059822e-01
143,2.086491e-16,9.356407e-01,5.507473e-01,7.021398e-01
144,2.205285e-16,9.379964e-01,5.484499e-01,7.040342e-01
145,2.048213e-16,9.403181e-01,5.427004e-01,7.002818e-01
146,2.305980e-16,9.449626e-01,5.383171e-01,7.001794e-01
147,2.207457e-16,9.484169e-01,5.370161e-01,6.987564e-01
148,2.295730e-16,9.489433e-01,5.319479e-01,6.972514e-01
149,2.243119e-16,9.493878e-01,5.312690e-01,6.954029e-01
150,2.212911e-16,9.505719e-01,5.306058e-01,6.939185e-01
151,2.169903e-16,9.525146e-01,5.301149e-01,6.923423e-01
152,2.298659e-16,9.543220e-01,5.238525e-01,6.893966e-01
153,2.290497e-16,9.561425e-01,5.178120e-01,6.889577e-01
154,2.353225e-16,9.552799e-01,5.168597e-01,6.861823e-01
155,2.223633e-16,9.561760e-01,5.100705e-01,6.817996e-01
156,2.304466e-16,9.575691e-01,5.063455e-01,6.795835e-01
157,2.231734e-16,9.597887e-01,5.023516e-01,6.760645e-01
158,2.198654e-16,9.594424e-01,5.007886e-01,6.730199e-01
159,2.207545e-16,9.609016e-01,4.976594e-01,6.696099e-01
160,2.208073e-16,9.573326e-01,4.940436e-01,6.644951e-01
161,2.365181e-16,9.569870e-01,4.861906e-01,6.605225e-01
162,2.140457e-16,9.560749e-01,4.846019e-01,6.554385e-01
163,2.118941e-16,9.555571e-01,4.800408e-01,6.509766e-01
164,2.334654e-16,9.559767e-01,4.751860e-01,6.475792e-01
165,2.344335e-16,9.531355e-01,4.784305e-01,6.405981e-01
166,2.025140e-16,9.522999e-01,4.742962e-01,6.380336e-01
167,2.229814e-16,9.499643e-01,4.719719e-01,6.331332e-01
168,2.199941e-16,9.491824e-01,4.656289e-01,6.293171e-01
169,2.232637e-16,9.495775e-01,4.610826e-01,6.267559e-01
170,2.118078e-16,9.474958e-01,4.565162e-01,6.211124e-01
171,2.080124e-16,9.439124e-01,4.493714e-01,6.157565e-01
172,2.386364e-16,9.397057e-01,4.431889e-01,6.083281e-01
173,2.297047e-16,9.366298e-01,4.374992e-01,6.057949e-01
174,2.248947e-16,9.318674e-01,4.355807e-01,6.002509e-01
175,2.227247e-16,9.276550e-01,4.345344e-01,5.953619e-01
176,2.207039e-16,9.261647e-01,4.326366e-01,5.909013e-01
177,2.262980e-16,9.204222e-01,4.337701e-01,5.858712e-01
178,2.210754e-16,9.140727e-01,4.282247e-01,5.810739e-01
179,2.187886e-16,9.097526e-01,4.248387e-01,5.744271e-01
180,2.243170e-16,9.024814e-01,4.223067e-01,5.665166e-01
181,2.074397e-16,8.944389e-01,4.144304e-01,5.596254e-01
182,2.090149e-16,8.887420e-01,4.132043e-01,5.571653e-01
183,2.151707e-16,8.770100e-01,4.070546e-01,5.495032e-01
184,2.158193e-16,8.721064e-01,4.031384e-01,5.410994e-01
185,2.347477e-16,8.668204e-01,3.939735e-01,5.341978e-01
186,2.230699e-16,8.570280e-01,3.898506e-01,5.262004e-01
187,2.219354e-16,8.462875e-01,3.887194e-01,5.266179e-01
188,2.165329e-16,8.328358e-01,3.855336e-01,5.192556e-01
189,2.089047e-16,8.208435e-01,3.807141e-01,5.151103e-01
190,2.018980e-16,8.093114e-01,3.761927e-01,5.089363e-01
191,2.233639e-16,7.986612e-01,3.774327e-01,5.036843e-01
192,2.291394e-16,7.859832e-01,3.703798e-01,5.007670e-01
193,2.123941e-16,7.760793e-01,3.683413e-01,4.967475e-01
194,2.237300e-16,7.635568e-01,3.659276e-01,4.870622e-01
195,2.189087e-16,7.430637e-01,3.580122e-01,4.821537e-01
196,2.221210e-16,7.278756e-01,3.513832e-01,4.749855e-01
197,2.251057e-16,7.114537e-01,3.503317e-01,4.677977e-01
198,2.095604e-16,6.976986e-01,3.450165e-01,4.637369e-01
199,2.297399e-16,6.813695e-01,3.442095e-01,4.573079e-01
200,2.186903e-16,6.698601e-01,3.391206e-01,4.529941e-01
201,2.223069e-16,6.547999e-01,3.392489e-01,4.498985e-01
202,2.080833e-16,6.423547e-01,3.379607e-01,4.434202e-01
203,2.249973e-16,6.247217e-01,3.285416e-01,4.364882e-01
204,2.271670e-16,6.122200e-01,3.288717e-01,4.331869e-01
205,1.863903e-16,6.024540e-01,3.257964e-01,4.213945e-01
206,2.322728e-16,5.909782e-01,3.212917e-01,4.194479e-01
207,2.157392e-16,5.784150e-01,3.205849e-01,4.158124e-01
208,2.131610e-16,5.683480e-01,3.161265e-01,4.085283e-01
209,2.419304e-16,5.569995e-01,3.170882e-01,4.061260e-01
210,2.097359e-16,5.466861e-01,3.099141e-01,3.998499e-01
211,2.135655e-16,5.426589e-01,3.083636e-01,3.940590e-01
212,2.238173e-16,5.338694e-01,3.033561e-01,3.901142e-01
213,2.288760e-16,5.279509e-01,3.003349e-01,3.768526e-01
214,1.969616e-16,5.246558e-01,2.942696e-01,3.760037e-01
215,2.380427e-16,5.201391e-01,2.910123e-01,3.716415e-01
216,2.317297e-16,5.167826e-01,2.891688e-01,3.710777e-01
217,2.151637e-16,5.117171e-01,2.905477e-01,3.655696e-01
218,2.417742e-16,5.098860e-01,2.852820e-01,3.582507e-01
219,2.072831e-16,5.083609e-01,2.830261e-01,3.544584e-01
220,2.130969e-16,5.081168e-01,2.860329e-01,3.530430e-01
221,2.287049e-16,5.064691e-01,2.786394e-01,3.466202e-01
222,2.369793e-16,5.050043e-01,2.773906e-01,3.410669e-01
223,2.313842e-16,5.039669e-01,2.771261e-01,3.366157e-01
224,2.378599e-16,5.036617e-01,2.684336e-01,3.288510e-01
225,2.373591e-16,5.033566e-01,2.641720e-01,3.256691e-01
226,2.116845e-16,5.028072e-01,2.633600e-01,3.253523e-01
227,2.299663e-16,5.021360e-01,2.663914e-01,3.202320e-01
228,2.215126e-16,5.015867e-01,2.595700e-01,3.133270e-01
229,2.302642e-16,5.016477e-01,2.547854e-01,3.091492e-01
230,2.213678e-16,5.016477e-01,2.519064e-01,3.038701e-01
231,2.247468e-16,5.010374e-01,2.505199e-01,2.973791e-01
232,2.216236e-16,5.011594e-01,2.453299e-01,2.914400e-01
233,2.214599e-16,5.014036e-01,2.417211e-01,2.899018e-01
234,2.276821e-16,5.010980e-01,2.386532e-01,2.841715e-01
235,2.321102e-16,5.014645e-01,2.325150e-01,2.768631e-01
236,2.188474e-16,5.018917e-01,2.275898e-01,2.742967e-01
237,2.160753e-16,5.023798e-01,2.268514e-01,2.656484e-01
238,2.316287e-16,5.036005e-01,2.313423e-01,2.672074e-01
239,2.237353e-16,5.036615e-01,2.246243e-01,2.630102e-01
240,2.080708e-16,5.043328e-01,2.238785e-01,2.594586e-01
241,2.154136e-16,5.054919e-01,2.170677e-01,2.491409e-01
242,2.356180e-16,5.057353e-01,2.195326e-01,2.505906e-01
243,2.532528e-16,5.076262e-01,2.114994e-01,2.481087e-01
244,2.366659e-16,5.082963e-01,2.119458e-01,2.470431e-01
245,2.352728e-16,5.094571e-01,2.181210e-01,2.477638e-01
246,2.470626e-16,5.110423e-01,2.125773e-01,2.402095e-01
247,2.448082e-16,5.126218e-01,2.083868e-01,2.384444e-01
248,2.387127e-16,5.156699e-01,2.073391e-01,2.371717e-01
249,2.110175e-16,5.180408e-01,2.008031e-01,2.317726e-01
250,2.109423e-16,5.207334e-01,1.964545e-01,2.226802e-01
251,2.267927e-16,5.262558e-01,1.962122e-01,2.191077e-01
252,2.194347e-16,5.301976e-01,1.939336e-01,2.197048e-01
253,2.187225e-16,5.360671e-01,1.972063e-01,2.205342e-01
254,2.376013e-16,5.407628e-01,1.947599e-01,2.182283e-01
255,2.282109e-16,5.465862e-01,1.915024e-01,2.105945e-01
256,2.135229e-16,5.528990e-01,1.886859e-01,2.125601e-01
257,2.063020e-16,5.617143e-01,1.856633e-01,2.057830e-01
258,2.142478e-16,5.722217e-01,1.841940e-01,2.069677e-01
259,2.104319e-16,5.814395e-01,1.853580e-01,2.029515e-01
260,2.282401e-16,5.891068e-01,1.763161e-01,1.928087e-01
261,2.171580e-16,6.015733e-01,1.751335e-01,1.918464e-01
262,2.276209e-16,6.098236e-01,1.696296e-01,1.862533e-01
263,2.118968e-16,6.287796e-01,1.694028e-01,1.871772e-01
264,2.319744e-16,6.401662e-01,1.702179e-01,1.859418e-01
265,1.958829e-16,6.528580e-01,1.670611e-01,1.844532e-01
266,2.172840e-16,6.642815e-01,1.669581e-01,1.790090e-01
267,2.274029e-16,6.751549e-01,1.640344e-01,1.755661e-01
268,2.274484e-16,6.869533e-01,1.592769e-01,1.747509e-01
269,2.095679e-16,7.019348e-01,1.564577e-01,1.685150e-01
270,2.116336e-16,7.123969e-01,1.578702e-01,1.742412e-01
271,2.330090e-16,7.252296e-01,1.527715e-01,1.692160e-01
272,2.185587e-16,7.434202e-01,1.519855e-01,1.698069e-01
273,2.235113e-16,7.574672e-01,1.544336e-01,1.654597e-01
274,2.294940e-16,7.723646e-01,1.502526e-01,1.644925e-01
275,2.242319e-16,7.867720e-01,1.525175e-01,1.663240e-01
276,2.318587e-16,7.972893e-01,1.479985e-01,1.610650e-01
277,2.343496e-16,8.092958e-01,1.427020e-01,1.562230e-01
278,2.128024e-16,8.207993e-01,1.450608e-01,1.509703e-01
279,2.350747e-16,8.334128e-01,1.450183e-01,1.509367e-01
280,2.006228e-16,8.443159e-01,1.474392e-01,1.482369e-01
281,2.154177e-16,8.521798e-01,1.425151e-01,1.482444e-01
282,2.354931e-16,8.607584e-01,1.384338e-01,1.467215e-01
283,2.250902e-16,8.705673e-01,1.385309e-01,1.426814e-01
284,2.403937e-16,8.787075e-01,1.423939e-01,1.454778e-01
285,2.230939e-16,8.853605e-01,1.326832e-01,1.377073e-01
286,2.141058e-16,8.963031e-01,1.335608e-01,1.382114e-01
287,2.087810e-16,9.012257e-01,1.334961e-01,1.411516e-01
288,2.392889e-16,9.080949e-01,1.297164e-01,1.388502e-01
289,2.316388e-16,9.141564e-01,1.319060e-01,1.288935e-01
290,2.340208e-16,9.209867e-01,1.317666e-01,1.337323e-01
291,2.347766e-16,9.245966e-01,1.278585e-01,1.349439e-01
292,2.216181e-16,9.292245e-01,1.265695e-01,1.350370e-01
293,1.991698e-16,9.336668e-01,1.285392e-01,1.291798e-01
294,2.345584e-16,9.394778e-01,1.257527e-01,1.307185e-01
295,2.131609e-16,9.444445e-01,1.196822e-01,1.288624e-01
296,2.221001e-16,9.478186e-01,1.245891e-01,1.256576e-01
297,2.137015e-16,9.518499e-01,1.147834e-01,1.213258e-01
298,2.359488e-16,9.556577e-01,1.093348e-01,1.156774e-01
299,2.192240e-16,9.598555e-01,1.114427e-01,1.131294e-01
300,2.000175e-16,9.607682e-01,1.101647e-01,1.179048e-01
301,2.271882e-16,9.625589e-01,1.158058e-01,1.209195e-01
302,2.210993e-16,9.664675e-01,1.129167e-01,1.121899e-01
303,2.641153e-16,9.678760e-01,1.082950e-01,1.207452e-01
304,2.198871e-16,9.703997e-01,1.079371e-01,1.030169e-01
305,2.066318e-16,9.704123e-01,1.045997e-01,1.112822e-01
306,1.992295e-16,9.725400e-01,1.058505e-01,1.131623e-01
307,2.493115e-16,9.717551e-01,1.094121e-01,1.123624e-01
308,2.379765e-16,9.726154e-01,1.120125e-01,1.053219e-01
309,2.364271e-16,9.744553e-01,1.057428e-01,1.066991e-01
310,2.212131e-16,9.752178e-01,1.020644e-01,1.011753e-01
311,2.295431e-16,9.742160e-01,1.070795e-01,1.064538e-01
312,2.298687e-16,9.740989e-01,1.067082e-01,1.069820e-01
313,2.377500e-16,9.731852e-01,1.076099e-01,1.080374e-01
314,2.146462e-16,9.727540e-01,1.082288e-01,1.006480e-01
315,2.373908e-16,9.721880e-01,9.375526e-02,1.067709e-01
316,2.150208e-16,9.727290e-01,1.100567e-01,1.067591e-01
317,2.263586e-16,9.684642e-01,1.075592e-01,1.076867e-01
318,2.133562e-16,9.680147e-01,1.000278e-01,1.093917e-01
319,2.358504e-16,9.660907e-01,1.014526e-01,1.042591e-01
320,2.276331e-16,9.663776e-01,1.017406e-01,1.030600e-01
321,2.321930e-16,9.646811e-01,1.016772e-01,1.083120e-01
322,2.269818e-16,9.630784e-01,9.981018e-02,1.047293e-01
323,2.256921e-16,9.594330e-01,1.008079e-01,1.056343e-01
324,2.261761e-16,9.551665e-01,1.030108e-01,1.067093e-01
325,2.383334e-16,9.536434e-01,9.886664e-02,9.679778e-02
326,2.367005e-16,9.494858e-01,9.410958e-02,9.820645e-02
327,2.201411e-16,9.463214e-01,1.007827e-01,1.055339e-01
328,2.047336e-16,9.414586e-01,9.244147e-02,9.334527e-02
329,2.191552e-16,9.361792e-01,9.347855e-02,9.467468e-02
330,2.438461e-16,9.316863e-01,9.979126e-02,1.068281e-01
331,2.171576e-16,9.263177e-01,1.012732e-01,1.002157e-01
332,2.245418e-16,9.210921e-01,9.487930e-02,9.962661e-02
333,2.332189e-16,9.147479e-01,9.365543e-02,9.201204e-02
334,2.217582e-16,9.115022e-01,9.668235e-02,9.574280e-02
335,2.237836e-16,9.031006e-01,9.547020e-02,8.887632e-02
336,2.227834e-16,8.988290e-01,1.059613e-01,9.622081e-02
337,2.177701e-16,8.894167e-01,1.005563e-01,1.023318e-01
338,2.229069e-16,8.871096e-01,9.454915e-02,9.116300e-02
339,2.235330e-16,8.773903e-01,9.558340e-02,9.823197e-02
340,2.331095e-16,8.708380e-01,1.015652e-01,1.016337e-01
341,2.366855e-16,8.661297e-01,9.433546e-02,9.537815e-02
342,2.223814e-16,8.551704e-01,9.176028e-02,9.551735e-02
343,2.310261e-16,8.491377e-01,9.561415e-02,9.723029e-02
344,2.251195e-16,8.389194e-01,9.282935e-02,8.878045e-02
345,2.242873e-16,8.321728e-01,9.735679e-02,9.604669e-02
346,2.308467e-16,8.221299e-01,9.662782e-02,9.972439e-02
347,2.326003e-16,8.104037e-01,9.710771e-02,9.727045e-02
348,2.299613e-16,8.046979e-01,9.704741e-02,9.216698e-02
349,2.150425e-16,7.897857e-01,9.773312e-02,1.034979e-01
350,2.184579e-16,7.780557e-01,8.966175e-02,8.952877e-02
351,2.333859e-16,7.696134e-01,8.983753e-02,9.208947e-02
352,2.073874e-16,7.578974e-01,9.066495e-02,9.550257e-02
353,2.273529e-16,7.507166e-01,9.337030e-02,9.220646e-02
354,2.109363e-16,7.354109e-01,9.499731e-02,9.486863e-02
355,2.027986e-16,7.271187e-01,9.630074e-02,9.735369e-02
356,2.192301e-16,7.119059e-01,9.100035e-02,9.032203e-02
357,2.375205e-16,7.000892e-01,8.979978e-02,8.750490e-02
358,2.106426e-16,6.861903e-01,9.546823e-02,9.383320e-02
359,2.149774e-16,6.719624e-01,9.224328e-02,9.128201e-02
360,2.300710e-16,6.605120e-01,1.008341e-01,1.022962e-01
361,2.169871e-16,6.461408e-01,9.486556e-02,9.139741e-02
362,2.217525e-16,6.338363e-01,9.143823e-02,9.471975e-02
363,2.307445e-16,6.177277e-01,9.048002e-02,9.073636e-02
364,1.977595e-16,6.015450e-01,8.668724e-02,8.980976e-02
365,2.261129e-16,5.884251e-01,9.080052e-02,9.325144e-02
366,2.192727e-16,5.751086e-01,9.214010e-02,9.090930e-02
367,2.102102e-16,5.571197e-01,9.455498e-02,9.511811e-02
368,1.947812e-16,5.417378e-01,9.838178e-02,9.666302e-02
369,2.261927e-16,5.259226e-01,8.684209e-02,8.714954e-02
370,2.278170e-16,5.065632e-01,9.166643e-02,8.711512e-02
371,2.391809e-16,4.909320e-01,9.273050e-02,9.079565e-02
372,2.312589e-16,4.783202e-01,9.108873e-02,9.346456e-02
373,2.295029e-16,4.586219e-01,9.645124e-02,1.000221e-01
374,2.210369e-16,4.435784e-01,9.330298e-02,8.907081e-02
375,2.207112e-16,4.286331e-01,9.788372e-02,9.789768e-02
376,2.264960e-16,4.134535e-01,1.019500e-01,1.006404e-01
377,2.250009e-16,3.950274e-01,8.557362e-02,8.475397e-02
378,2.249108e-16,3.790985e-01,9.476579e-02,9.569895e-02
379,2.169229e-16,3.566980e-01,8.932869e-02,9.152530e-02
380,2.139595e-16,3.397964e-01,9.798777e-02,1.010514e-01
381,2.167707e-16,3.250826e-01,9.880741e-02,9.692683e-02
382,2.394011e-16,3.104968e-01,9.508327e-02,9.508704e-02
383,2.212524e-16,2.882885e-01,9.711101e-02,9.791860e-02
384,2.170066e-16,2.717126e-01,9.318736e-02,9.267227e-02
385,2.044014e-16,2.581830e-01,9.033501e-02,9.160139e-02
386,2.265785e-16,2.374856e-01,8.837941e-02,9.072066e-02
387,2.173713e-16,2.237870e-01,9.129026e-02,9.201352e-02
388,2.152018e-16,2.087201e-01,9.029812e-02,8.781361e-02
389,2.235510e-16,1.983576e-01,9.551809e-02,9.639914e-02
390,2.317768e-16,1.812759e-01,9.499445e-02,9.308058e-02
391,2.222591e-16,1.619133e-01,9.342848e-02,9.232219e-02
392,2.337874e-16,1.506612e-01,8.686531e-02,8.491036e-02
393,2.155595e-16,1.371994e-01,8.970691e-02,9.030792e-02
394,2.308703e-16,1.238964e-01,8.980925e-02,9.108424e-02
395,2.263462e-16,1.122230e-01,8.939713e-02,8.882682e-02
396,2.315127e-16,1.054436e-01,9.114855e-02,9.250914e-02
397,2.197917e-16,9.283350e-02,8.249371e-02,8.241695e-02
398,2.099112e-16,9.786030e-02,9.596132e-02,9.588759e-02
399,2.048490e-16,8.874992e-02,8.874992e-02,8.874992e-02

